The maximal subgroups of the exceptional groups $F_4(q)$, $E_6(q)$ and ${}^2E_6(q)$ and related almost simple groups

This article produces a complete list of all maximal subgroups of the finite simple groups of type $F_4$, $E_6$, and twisted $E_6$ over all finite fields. Along the way, we determine the collection of Lie primitive almost simple subgroups of the corresponding algebraic groups. We give the stabilizers under the actions of outer automorphisms, from which one can obtain complete information about the maximal subgroups of all almost simple groups with socle one of these groups. We also provide a new maximal subgroup of ${}^2\!F_4(8)$, correcting the maximal subgroups for that group from the list of Malle. This provides the first new exceptional groups of Lie type to have their maximal subgroups enumerated for three decades. The techniques are a mixture of algebraic groups, representation theory, computational algebra, and use of the trilinear form on the 27-dimensional minimal module for $E_6$. We provide a collection of auxiliary Magma files that prove the author's computational claims, yielding existence and the number of conjugacy classes of all maximal subgroups mentioned in the text.

==> ConstructPGL213in2F48.txt <==
/* Here we construct a subgroup H=PGL(2,13) inside 2F4(8). We first build a copy of PGL(2,13), which is generated
   by l1, l2=l2a*l2b, and h1. We then check that l1, l2 and h1 all lie in a copy of 2F4(8).
*/

q:=8;
F<w>:=GF(q);

l1:=GL(26,F)![[w^4,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,w^3],
[0,w^3,w^4,w^2,w,0,0,0,0,0,0,0,0,0,0,0,0,w^6,1,w^5,w^4,w,w^2,1,w^6,0],
[0,w^3,w^5,w,0,0,0,0,0,0,0,0,0,0,0,0,0,w^6,w,w^4,0,w,w^3,w^6,0,0],
[0,w^3,w^5,w^4,w^3,0,0,0,0,0,0,0,0,0,0,0,0,w^6,w,1,w^6,w,w^3,w^2,w,0],
[0,w^3,w^4,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,w^6,1,0,w^5,w,w^2,0,1,0],
[0,1,w,w^6,w^5,w^5,w^6,w^4,w^3,0,0,0,0,0,0,0,0,w^3,w^4,w^2,w,w^6,1,w^5,w^4,0],
[0,1,w^2,w^5,0,w^5,1,w^3,0,0,0,0,0,0,0,0,0,w^3,w^5,w,0,w^6,w,w^4,0,0],
[0,1,w^2,w,1,w^5,1,w^6,w^5,0,0,0,0,0,0,0,0,w^3,w^5,w^4,w^3,w^6,w,1,w^6,0],
[0,1,w,0,w^6,w^5,w^6,0,w^4,0,0,0,0,0,0,0,0,w^3,w^4,0,w^2,w^6,1,0,w^5,0],
[w^6,0,0,0,0,0,0,0,0,w^5,w^2,0,0,0,0,0,w^4,0,0,0,0,0,0,0,0,w^2],
[0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^2,w,w^5,w^4,1,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w,w,w^2,1,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^3,w,w^2,w^5,w,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^6,w,w^5,0,w^4,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,w^2,w^4,0,w^3,w^6,w^2,1,0,0,0,0,0,0,0,0,0,w],
[1,0,0,0,0,0,0,0,0,w^6,w^6,0,0,0,0,0,w^3,0,0,0,0,0,0,0,0,w^3],
[0,w^2,w^3,w,1,1,w,w^6,w^5,0,0,0,0,0,0,0,0,w,w^2,1,w^6,w,w^2,1,w^6,0],
[0,w^2,w^4,1,0,1,w^2,w^5,0,0,0,0,0,0,0,0,0,w,w^3,w^6,0,w,w^3,w^6,0,0],
[0,w^2,w^4,w^3,w^2,1,w^2,w,1,0,0,0,0,0,0,0,0,w,w^3,w^2,w,w,w^3,w^2,w,0],
[0,w^2,w^3,0,w,1,w,0,w^6,0,0,0,0,0,0,0,0,w,w^2,0,1,w,w^2,0,1,0],
[0,w^6,1,w^5,w^4,0,0,0,0,0,0,0,0,0,0,0,0,w^5,w^6,w^4,w^3,w^2,w^3,w,1,0],
[0,w^6,w,w^4,0,0,0,0,0,0,0,0,0,0,0,0,0,w^5,1,w^3,0,w^2,w^4,1,0,0],
[0,w^6,w,1,w^6,0,0,0,0,0,0,0,0,0,0,0,0,w^5,1,w^6,w^5,w^2,w^4,w^3,w^2,0],
[0,w^6,1,0,w^5,0,0,0,0,0,0,0,0,0,0,0,0,w^5,w^6,0,w^4,w^2,w^3,0,w,0],
[w^2,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,w^5,0,0,0,0,0,0,0,0,1]];

l2a:=GL(26,F)![[1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w,w^4,w^4,w^3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^3,w^4,w^5,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^5,w^2,0,w^4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^5,w^4,w^4,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w,w^4,w^4,w^3,w,w^4,w^4,w^3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^3,w^4,w^5,w^2,w^3,w^4,w^5,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^5,w^2,0,w^4,w^5,w^2,0,w^4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,w^5,w^4,w^4,w^2,w^5,w^4,w^4,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^4,w^4,w^2,w^2,w^5,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^6,w^5,w^2,w^6,w,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^4,w^6,w,0,w^2,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^6,w^6,w^2,w^2,w,0,0,0,0,0,0,0,0,0,0,0],
[w^5,0,0,0,0,0,0,0,0,1,0,w^3,w^3,w^2,w^2,1,0,0,0,0,0,0,0,0,0,0],
[w^2,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0],
[0,w^5,w,w,1,w,w^4,w^4,w^3,0,0,0,0,0,0,0,0,w,w^4,w^4,w^3,0,0,0,0,0],
[0,1,w,w^2,w^6,w^3,w^4,w^5,w^2,0,0,0,0,0,0,0,0,w^3,w^4,w^5,w^2,0,0,0,0,0],
[0,w^2,w^6,0,w,w^5,w^2,0,w^4,0,0,0,0,0,0,0,0,w^5,w^2,0,w^4,0,0,0,0,0],
[0,w^2,w,w,w^6,w^5,w^4,w^4,w^2,0,0,0,0,0,0,0,0,w^5,w^4,w^4,w^2,0,0,0,0,0],
[0,w^4,1,1,w^6,w^6,w^2,w^2,w,0,0,0,0,0,0,0,0,w,w^4,w^4,w^3,w,w^4,w^4,w^3,0],
[0,w^6,1,w,w^5,w,w^2,w^3,1,0,0,0,0,0,0,0,0,w^3,w^4,w^5,w^2,w^3,w^4,w^5,w^2,0],
[0,w,w^5,0,1,w^3,1,0,w^2,0,0,0,0,0,0,0,0,w^5,w^2,0,w^4,w^5,w^2,0,w^4,0],
[0,w,1,1,w^5,w^3,w^2,w^2,1,0,0,0,0,0,0,0,0,w^5,w^4,w^4,w^2,w^5,w^4,w^4,w^2,0],
[w^5,0,0,0,0,0,0,0,0,w^6,w^4,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1]];

l2b:=GL(26,F)![[0,w^5,w^5,w^6,w^4,w,0,w^4,w^5,0,0,0,0,0,0,0,0,w^5,w,w^6,w^5,1,w^5,0,w^2,0],
[w^6,w,1,0,w^3,1,w,w^3,0,w,w,w^2,w,w^2,w^6,0,w^4,w^3,w^2,w,w^4,w^5,w^5,w^4,w^6,w^2],
[w^3,w^4,0,w^6,w^4,w^2,w^2,w^2,w,1,w^3,w^6,w,1,w^2,0,w^6,w^5,w^4,w^5,w,w^3,w^5,w^5,w^2,0],
[w^5,w^6,0,w,w^6,w^2,w^2,w,w,w^2,w^2,w^6,w^6,1,w^3,0,1,w,w^4,w^5,w^5,0,w^5,1,w^5,w^5],
[w^2,w^5,w,w,0,w^5,1,w^6,w^5,w^4,w^2,w,w^6,w,w^2,0,0,0,0,w^5,w,w^4,1,w^4,1,1],
[w^2,1,1,w^5,0,w^4,w^6,0,w^4,w^6,w^4,w^2,w^6,w^3,w^2,0,w^6,w^5,w^6,0,w^4,0,w^6,0,0,w^3],
[w^6,w,0,w^6,w^2,w^4,w^4,w,w^3,w^2,w^3,w,w^6,w^4,w,0,w^4,w^2,w,w,w^4,w,1,w^5,0,w^6],
[w^3,w,w^5,w^3,w^5,w^6,w^5,w^6,1,w,1,0,w^2,w^2,w^5,0,w^2,w^5,w^4,w,w^4,w^2,w^6,0,w^4,w^6],
[1,w^6,w,1,w,w^3,w^6,w,w^6,w^4,w^6,w^6,w^2,1,w,0,w^5,0,w^4,0,w^5,1,w^4,w,1,w^4],
[w,0,w^5,w^4,w^3,w,w,w^5,1,w^3,1,w^2,w^6,w^2,w^5,1,1,w^5,w^6,w^3,w^3,0,1,w^6,w^4,0],
[w,0,0,0,0,0,0,0,0,w^3,1,w^2,w^6,w^2,w^5,1,1,0,0,0,0,0,0,0,0,0],
[w^6,w^5,1,w^6,w^4,w^6,w^3,w^5,w^6,w,w^5,1,w^4,1,w^3,w^5,w^5,w,w^6,1,w^4,1,1,w^2,w^5,0],
[w^3,w,1,w^5,w^6,0,w^6,w^3,1,w^5,w^2,w^4,w,w^4,1,w^2,w^2,w^3,w^5,w^4,0,1,0,w^6,w,0],
[1,w^6,w,w^4,w^5,w^5,w^4,w^3,w^2,w^2,w^6,w,w^5,w,w^4,w^6,w^6,w^2,1,w^5,0,w^6,w^2,w,w,0],
[w^3,w^4,w^3,w^2,w,w^3,w^2,w^5,w^2,w^5,w^2,w^4,w,w^4,1,w^2,w^2,w^6,w^6,w^4,w^6,w^5,w^3,w^2,1,0],
[0,w^2,w^3,w^6,1,w^2,w,1,w^2,0,1,0,0,0,0,0,0,w^5,w,w^4,w^3,w^6,w^6,w^4,0,0],
[w^4,w^5,w^2,w^6,w^6,w^5,0,w^6,w,w^6,w^3,w^5,w^2,w^5,w,w^3,w^3,w^5,w^2,0,0,w^5,w^3,1,w^4,0],
[w^5,w^3,w^4,w^4,w^6,w^6,0,w^3,w,w^6,w^4,w^3,0,w^2,w^6,0,0,1,w^2,w^3,w^4,w^6,w^4,w^6,0,w^6],
[w^6,1,0,1,w^6,0,w^6,w^4,w^6,0,1,0,1,w^6,w^2,0,w^5,w,1,0,0,w^2,1,w^3,w^2,w^3],
[0,0,w^3,1,w^3,w,w^5,w^4,w,w^3,w^3,w^2,w^5,1,w^5,0,1,w^3,w^3,w,0,w^6,w^2,w^5,w^4,w^4],
[w^4,w^4,w^5,w^2,w,w^6,w^2,w,w^4,w^5,w,w^6,w^4,w^5,w^6,0,w^6,w,w^3,w^4,w,1,0,w^6,w^3,w^3],
[w^2,0,0,w^3,w^4,w^5,w^6,w^5,w^5,w^3,w^2,1,w^3,w,1,0,1,w^5,w^6,1,w^5,w^6,0,w^3,w^3,w^6],
[w^2,w^4,0,w,0,w,w^5,w^2,w^2,w^4,0,w^3,0,w^3,w,0,w^5,w^5,w^4,w^6,w,w,w^5,w^5,w^6,w^6],
[1,w^3,w^5,w^4,w^3,1,w,w^4,0,0,w^6,w^2,w^2,w^6,w^4,0,0,0,w^6,w^6,w^3,w^3,w^2,w^6,w^2,0],
[w^5,1,0,w^6,w^4,w^2,w^4,w^5,w^4,w^2,1,w^3,w^6,w^2,w^4,0,1,w^5,0,w^2,w^2,w^4,w^2,w^4,w^5,w^6],
[w^2,w^5,w,w^2,w^5,w^4,w,w^3,w^3,w^4,w,w^3,1,w^3,w^6,w,w,w^6,w^3,0,w^6,w^6,1,w^4,w^5,0]];

l2:=l2a*l2b;

h1:=GL(26,F)![[w^3,w^2,w^2,1,0,0,w^2,w^3,w,0,1,w^3,w^2,0,w^4,0,0,w^4,w^6,w^6,w^3,1,w^5,0,w^2,0],
[w^5,0,w^4,w^2,0,w^3,w^3,w^5,w^3,0,w^2,w^5,1,0,w^6,w^5,w^5,1,w^2,1,w^5,w,w^2,1,w^2,w^2],
[w^4,w,w,w,0,w^4,w,w^4,w^2,w^4,w^3,w^6,0,w^5,w^5,0,w^6,w^2,w^5,w^3,w^2,w^6,w^3,w^5,1,0],
[w,w^5,w^4,0,0,w^3,w,w^2,w^2,w,w^3,1,w^6,w^4,1,w,w,w^4,w^3,w,w^5,w^2,w,w^3,w^2,w^5],
[w^6,w,w^2,1,w,w^2,w^5,w,w^2,1,0,0,1,w,1,w^3,w^5,0,w^3,w,w^2,1,w^2,w^6,w,1],
[0,w,w^3,w^6,0,w^2,w^5,w^5,w,w^4,w^6,w^6,1,w^3,1,w,0,w^5,0,0,w^4,w^2,w^5,w^2,w^5,w^3],
[w^3,w^3,w^5,w^6,w^2,w^3,1,w^4,w^4,1,w,w^4,w^6,w,w^4,w^2,0,0,w,w,0,w,w,w^3,1,w^6],
[1,1,w,w^5,w^5,w^5,w^2,w^6,w^6,w^5,w^6,0,w^5,w^2,w^6,w^4,0,w^3,w^3,w,0,w^3,w^3,w^5,w^2,w^6],
[0,w^3,w^6,w^5,1,w^2,1,0,1,0,w^4,w^3,w^4,w^4,w^2,w,0,0,w^3,0,w^5,0,w^4,w^2,1,w^4],
[w^3,w^5,1,w^5,w^3,1,1,w^6,w^3,0,0,w,w^6,1,w^5,1,1,0,0,0,0,w^5,w,w^6,w^5,0],
[0,1,1,1,0,w^5,w^5,1,w^4,w^3,w^4,w^6,0,w^2,w^6,1,1,w,w^4,w^2,w,w^3,w,0,w^5,0],
[w^5,w^6,w^5,w^3,w^4,w^5,w^2,0,1,0,w^4,w^2,w,w,w^5,w^6,w^5,w^2,w^6,w^4,1,1,1,w^5,w^6,w^4],
[w,0,w,w^6,1,1,w^6,w^5,w^3,0,1,w,w^3,w^4,w,w^2,1,w^4,w^2,w,w^3,w,w^4,w^5,0,0],
[w^6,w^4,0,w^3,w^5,w,1,w^4,1,0,0,1,0,w^3,w,0,w^6,w^4,w^5,w^6,1,1,w^6,0,1,w^2],
[w^5,0,w^3,w^3,w,w^4,w,w^2,w^6,w^6,0,w^5,1,w,w^2,w^6,w,w^3,0,w^4,w^6,0,1,w^6,w^5,w^3],
[w^3,w^6,w,w^3,w^2,0,w^5,w^5,1,w^3,w^3,0,0,1,w^4,w^4,0,w^4,w^6,w,w^6,0,w^3,w^3,w^2,1],
[w^2,w,w^2,1,w,w^4,0,w^3,w^4,w^6,w^3,w^6,0,0,0,w^3,0,0,w^5,1,w^4,1,w,w^4,0,0],
[0,w,1,0,0,w^6,w^3,w^4,w^3,w^4,1,w^6,1,w^3,1,w^4,w^3,1,w^6,w^4,w,w^2,w^2,w^2,w^3,w],
[w^6,0,0,w^4,w^5,w^3,w,w^3,w^4,w^3,w^5,w^2,w^4,w^5,0,1,w^6,0,w^6,w^4,w^5,w,w^2,w^4,w^5,w^3],
[w^2,w^2,w^5,1,w,1,1,w,w^3,0,w^5,w,1,w^6,w^2,w^5,1,1,w^2,1,w^5,w^5,w,w,w^3,w^2],
[w^4,w^3,0,w^4,w^3,w,1,w^3,w^6,w^4,0,w^4,w,1,w^5,w^5,1,w^2,w^5,w^3,w^2,w^2,w^3,w^4,w^3,0],
[0,w^2,0,0,0,w^3,w,w^5,0,w,w^2,w,w^5,1,w^4,0,w^3,1,w^5,w^2,0,w,0,0,0,0],
[0,w,0,0,0,w^4,1,w^4,0,1,w^3,w^3,w^3,w^6,w^3,1,w^5,w^5,w^5,w^6,w^6,1,0,w,w^2,1],
[0,0,w^4,0,0,0,w^5,0,1,w^2,w,w^3,0,w,w^5,1,1,w^6,w,w^5,w^3,w^2,w^4,w,w^4,w^2],
[w^3,w^4,0,w,w^2,w^3,w^2,0,w,w,w^6,0,w^4,0,w^6,1,w^5,w^3,1,w^3,w,w,w^5,w,0,w^2],
[0,w^3,0,0,0,w^4,w^2,w^6,0,w^2,w^3,w^5,w^6,w,w^5,0,w^3,0,1,w^3,0,w^6,w,w^4,w^5,w^3]];

H:=sub<GL(26,F)|l1,l2,h1>;
Bool:=IsIsomorphic(H,PGL(2,13)); Bool;
G:=LargeRee(8);
_:=RecogniseLargeRee(G);

LargeReeStandardMembership(l1) and LargeReeStandardMembership(l2) and LargeReeStandardMembership(h1);



==> PSL33p=2.txt <==
/* In this case we let H denote a copy of PSL(3,3), L denote the parabolic subgroup, and let G denote F4(4).
We give matrices defining L, an element of order 13 and an element of order 6. We give an element x that
conjugates our version of L into the normalizer of a torus of F4(7^12), as constructed using the GroupOfLieType
command. We give H as a pair of matrices, one of which lies in L and the other chosen at random. A posteriori,
one could produce H as a subgroup of F4 and show that no other overgroup of L preserves the F4 trilinear form,
but we prefer a less synthetic proof.

There are three conjugacy classes of subgroups in N_G(T) isomorphic to L. The one has the wrong Brauer character
on the minimal module, and the other is the image of it under the graph automorphism, hence has the wrong
Brauer character on the adjoint representation. Thus L is unique up to isomorphism in N_G(T), hence in G.

We check the last assertion from the paper, that both possibilities for L in N_G(T) are conjugate, in the
function CheckF4Form() below.

*/
F<w>:=GF(4);

l1:=GL(26,F)![[1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1]];

l2:=GL(26,F)![[1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,w,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1],
[0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0],
[0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,w,0,0],
[0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,w,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,w^2,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0]];

l3:=GL(26,F)![[1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,w,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,w,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0],
[0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w^2,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w],
[0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,w,0,0,0,0,0,0,0,0]];

L:=sub<GL(26,F)|l1,l2,l3>;

x:=GL(26,F)![[0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0],
[0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0],
[0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0],
[0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1],
[0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0],
[0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0],
[0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0],
[1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0],
[0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0],
[0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0],
[0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0],
[0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0],
[0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0],
[0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0],
[0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0],
[0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0],
[0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0],
[0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1]];

h1:=GL(26,F)![[0,0,w^2,w^2,w^2,w^2,w^2,w^2,0,0,1,0,1,0,0,0,0,0,0,1,1,1,1,1,1,1],
[0,0,1,1,1,w,w,w,0,0,w^2,0,w^2,0,0,0,0,0,0,w,w,w,w,w^2,w^2,w^2],
[0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[w^2,w,0,0,0,0,0,0,0,0,w,w^2,1,1,w^2,w,w^2,w^2,w,w,1,1,w^2,w^2,w^2,w],
[1,w,0,0,0,0,0,0,0,0,w,1,w^2,w^2,1,w,1,1,w,w,w^2,w^2,1,1,1,w],
[0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],
[1,w,0,0,0,0,0,0,0,0,1,w^2,w,w^2,1,w,w,1,w^2,w^2,1,1,w,w^2,w^2,1],
[w^2,w,0,0,0,0,0,0,0,0,w^2,1,w,1,w^2,w,w,w^2,1,1,w^2,w^2,w,1,1,w^2],
[w^2,w,0,0,0,0,0,0,0,0,1,w,w^2,1,w^2,w,1,w^2,w^2,w^2,w,w,1,w,w,1],
[1,w,0,0,0,0,0,0,0,0,w^2,w,1,w^2,1,w,w^2,1,1,1,w,w,w^2,w,w,w^2],
[w^2,1,w^2,w,1,w^2,w,1,0,0,w^2,w^2,w^2,0,w^2,1,w^2,0,1,w^2,1,w^2,1,w,1,w],
[0,0,w,w,w,1,1,1,0,0,w,w,0,0,0,0,w^2,0,w^2,0,0,w^2,w^2,w,0,0],
[w,1,w^2,1,w,w^2,1,w,0,0,w,w,w,0,w,1,w,0,1,w,1,w,1,w^2,1,w^2],
[w^2,1,1,w^2,w,w,1,w^2,0,0,w,w,w,0,w^2,1,1,0,w,1,w,1,w,1,w^2,1],
[0,0,w^2,1,w,w^2,1,w,0,0,1,1,1,w^2,w,1,w^2,w,w,w^2,w,w^2,w,w,w^2,w],
[w,1,1,w,w^2,w,w^2,1,0,0,w,w,w,w^2,0,0,w,w,1,w,1,w,1,w^2,1,w^2],
[w^2,1,w^2,w,1,w^2,w,1,0,0,w,w,w,w,0,0,1,w^2,w,1,w,1,w,1,w^2,1],
[w^2,1,w,1,w^2,1,w^2,w,0,0,w^2,w^2,w^2,w,0,0,w^2,w^2,1,w^2,1,w^2,1,w,1,w],
[w,1,w^2,1,w,w^2,1,w,0,0,w^2,w^2,w^2,w^2,0,0,1,w,w^2,1,w^2,1,w^2,1,w,1],
[0,0,w,w,w,1,1,1,0,0,0,w,w,0,0,0,w^2,0,w^2,w^2,w^2,0,0,0,w,w],
[w^2,1,w,1,w^2,1,w^2,w,0,0,1,1,1,0,w^2,1,w,0,w^2,w,w^2,w,w^2,w^2,w,w^2],
[w,1,1,w,w^2,w,w^2,1,0,0,1,1,1,0,w,1,w^2,0,w,w^2,w,w^2,w,w,w^2,w],
[0,0,1,1,1,w,w,w,0,0,0,w^2,w^2,0,0,0,w,0,w,w,w,0,0,0,w^2,w^2],
[0,0,1,w,w^2,w,w^2,1,0,0,w^2,w^2,w^2,w^2,w,1,1,w,w^2,1,w^2,1,w^2,1,w,1],
[0,0,w,1,w^2,1,w^2,w,0,0,w,w,w,w,w^2,1,1,w^2,w,1,w,1,w,1,w^2,1],
[0,0,w^2,w^2,w^2,w^2,w^2,w^2,0,0,1,1,0,0,0,0,1,0,1,0,0,1,1,1,0,0]];

H:=sub<GL(26,F)|[l1,l2,l3,h1]>;

j1:=GL(26,F)![[1,0,0,w^2,w^2,0,w^2,w^2,w^2,w^2,w^2,0,w^2,w^2,w^2,1,w^2,w,w^2,w,1,1,w,1,1,w^2],
[0,1,0,1,w,0,w,1,1,w,1,w^2,w,1,w,w^2,1,w^2,w,0,w,w^2,w,w^2,w,w^2],
[1,w,w^2,0,0,0,1,0,w,0,0,w^2,w,w^2,0,0,w,w,w^2,0,1,w,0,w^2,0,w],
[0,0,w^2,w^2,w^2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,0,0],
[w^2,w,w^2,0,0,0,0,1,0,w,w,w^2,0,0,w^2,1,w^2,0,w,0,w,1,0,0,w^2,1],
[w^2,w,0,1,0,w,0,0,0,w^2,w^2,0,1,0,w,w^2,w^2,0,0,w^2,1,0,w,w^2,w,0],
[0,0,0,0,0,w,w,w,0,0,w^2,0,w^2,0,0,0,0,0,0,0,0,0,0,w^2,w^2,w^2],
[1,w,0,0,1,w,0,0,w^2,0,1,0,w^2,w,0,0,0,1,w^2,w,0,1,w^2,w,w^2,0],
[w^2,w,0,0,w,0,w^2,0,0,1,0,w^2,w^2,0,1,w,0,0,w,w,0,w^2,w^2,1,0,w],
[1,w,0,w,0,0,0,w^2,1,0,w^2,w^2,0,1,0,0,w,w^2,0,w^2,w^2,0,w,0,1,1],
[w^2,0,0,1,1,0,0,0,1,1,1,0,1,w^2,w^2,1,w^2,w,w^2,1,1,1,1,w^2,w^2,0],
[1,w,0,0,w,0,w,w^2,w^2,0,0,w,w,w,0,0,0,1,1,w^2,0,w,1,0,w,0],
[w,1,0,1,0,1,1,w^2,0,w,1,w^2,w^2,0,1,w,w^2,0,0,w^2,1,0,w,1,1,w^2],
[w^2,w,0,0,w^2,0,w,0,0,1,0,w,w,1,1,w,0,w,w^2,w^2,0,1,1,w^2,0,1],
[w^2,1,0,w,0,0,0,1,w^2,0,1,1,0,w^2,w,1,w,w,0,w^2,w^2,0,w,0,w,w],
[w,w^2,0,1,0,0,0,w^2,w,0,w^2,w^2,0,w,w^2,w,1,1,0,w,w,0,1,0,1,1],
[w^2,1,w,w,w^2,0,w,0,1,0,0,1,w^2,w,0,0,w^2,1,0,0,1,1,w,1,0,w^2],
[1,w^2,0,0,1,0,w^2,0,0,w,0,w^2,w^2,w^2,w,w^2,0,1,1,1,0,w,w,1,0,w],
[w,0,0,0,0,0,w,w,w,w,w^2,0,w^2,w^2,w^2,1,w^2,w,w^2,0,w,w,0,1,1,1],
[1,w^2,0,1,w^2,0,0,1,0,w^2,w,w^2,0,0,1,w,w^2,0,w^2,w^2,0,w^2,0,0,w^2,1],
[1,w,w,1,w,0,w^2,0,w,0,0,w,1,w^2,0,0,0,w,w^2,0,w,1,1,w,0,1],
[0,w,w,0,0,0,w^2,1,w^2,1,w,1,1,1,w,w^2,w^2,w^2,0,0,w,0,0,w,w^2,0],
[w^2,w,w,w,1,0,0,w^2,0,w,1,w,0,0,w^2,1,w^2,0,0,1,1,w,0,0,w,w^2],
[w^2,w,0,w,0,0,w^2,w,0,w^2,w,w,0,0,w,w^2,1,0,0,1,w,0,w^2,w,0,w],
[w^2,w^2,0,w,w^2,1,0,0,w^2,w,1,0,0,w,1,w,1,1,w,0,w,w^2,1,0,w^2,0],
[w^2,1,0,0,1,1,w^2,1,w,0,w^2,w^2,1,1,0,0,0,w^2,w^2,w,0,1,w^2,1,1,0]];

J:=sub<GL(26,F)|[l1,l2,l3,h1,j1]>;

/* We next give the symmetric trilinear form that comes from F4. This was found by choosing elements of F4, mapping
them to lie over our copy of L, and then using the G-invariance of the form to obtain constraints on the structure
constants of it. Code is included at the end to reconstruct this, but it can take a while, so we give it here for
ease of calculations.
*/

// We need the indices of the trilinear form as well.
seqs:=[[i,j,k]:i,j,k in [1..NumberOfRows(l1)]|i le j and j le k];

ents:=[61,97,118,135,138,157,175,186,190,205,227,240,255,262,263,277,304,322,330,345,386,400,408,422,432,460,479,496,500,515,529,
549,552,565,568,576,587,613,629,659,665,670,702,769,789,845,846,877,896,909,924,927,943,952,1026,1064,1135,1139,1150,1151,1195,
1201,1216,1220,1226,1234,1278,1299,1377,1389,1426,1439,1450,1455,1468,1474,1480,1492,1528,1603,1631,1651,1654,1661,1676,1696,1732,
1825,1828,1855,1859,1877,1885,1888,1905,1943,2016,2030,2043,2055,2063,2066,2077,2094,2097,2135,2181,2197,2209,2231,2262,2277,2285,
2292,2295,2300,2331,2348,2366,2374,2414,2432,2437,2444,2450,2452,2478,2509,2524,2527,2538,2543,2555,2593,2624,2634,2641,2645,2656,
2673,2676,2712,2740,2751,2759,2762,2779,2820,2884,2889,2896,2902,2960,2968,2975,2978,3011,3026,3034,3049,3074,3077,3080,3098,3128,
3133,3148,3166,3201,3228];

f26:=[F!0:i in [1..#seqs]];
for i in [1..#ents] do f26[ents[i]]:=1; end for;


// Now set up the centralizer of L in GL(26,F), which is given by all possible matrices scal below.

R<a,b,c>:=PolynomialRing(F,3);
mats:=MatrixRing(R,NumberOfRows(l1));
scal:=mats!DiagonalMatrix([a,a,b,b,b,b,b,b,b,b,c,c,c,c,c,c,c,c,c,c,c,c,c,c,c,c]);
scal*(mats!l1) eq (mats!l1)*scal and scal*(mats!l2) eq (mats!l2)*scal and scal*(mats!l3) eq (mats!l3)*scal;

function Matricise(v)
return Matrix(1,NumberOfColumns(v),[R!v[i]:i in [1..NumberOfColumns(v)]]);
end function;

// We now show that g, which is the second generator of H (the first lies in L, so is fine) satisfies the equations mentioned
V:=GModule(L);
g:=mats!h1;

intseqs1:=[seqs[i]:i in ents];
intseqs:=&join{{[i[1],i[2],i[3]],[i[1],i[3],i[2]],[i[2],i[1],i[3]],[i[2],i[3],i[1]],[i[3],i[1],i[2]],[i[3],i[2],i[1]]}:i in intseqs1};

function ProdRel(seq)

u:=V.seq[1]; v:=V.seq[2]; w:=V.seq[3];
u1:=Matricise(u)*scal; v1:=Matricise(v)*scal; w1:=Matricise(w)*scal;
u2:=Matricise(u)*g*scal; v2:=Matricise(v)*g*scal; w2:=Matricise(w)*g*scal;
e1:=&+[u1[1,i[1]]*v1[1,i[2]]*w1[1,i[3]]*f26[Position(seqs,Sort([i[1],i[2],i[3]]))]:i in intseqs];
e2:=&+[u2[1,i[1]]*v2[1,i[2]]*w2[1,i[3]]*f26[Position(seqs,Sort([i[1],i[2],i[3]]))]:i in intseqs];

return e1-e2;
end function;

function CheckRel(seq,gg)
u:=V.seq[1]; v:=V.seq[2]; w:=V.seq[3];
u2:=u^gg; v2:=v^gg; w2:=w^gg;
e1:=&+[u[i[1]]*v[i[2]]*w[i[3]]*f26[Position(seqs,Sort([i[1],i[2],i[3]]))]:i in intseqs];
e2:=&+[u2[i[1]]*v2[i[2]]*w2[i[3]]*f26[Position(seqs,Sort([i[1],i[2],i[3]]))]:i in intseqs];
return e1-e2;
end function;

function CheckDetermination()

ProdRel([1,4,18]) eq w*c^2*(a+c);
ProdRel([1,4,21]) eq c^2*(b+w*c);

// Thus a=c and b=w*c

// We now double check by placing J=PSL_4(3) inside F4 to contain this copy of H.

coeffs:=[1,w,1];
sca:=GL(26,F)!Evaluate(scal,coeffs);
j2:=j1^sca;
h2:=h1^sca;

{CheckRel(i,h2):i in seqs} eq {0};
{CheckRel(i,j2):i in seqs} eq {0};

return "";
end function;

// We now give code that can prove that the trilinear form we gave is the correct one.

function CheckF4Form()

q:=4;
F<w>:=GF(q);
GG:=GroupOfLieType("F4",q);
W:=VectorSpace(GF(q),4);
rho:=StandardRepresentation(GG);
Over:=GL(26,q);
g1:=elt<GG|W![w,1,1,1]>;
g2:=elt<GG|W![1,w,1,1]>;
g3:=elt<GG|W![1,1,w,1]>;
g4:=elt<GG|W![1,1,1,w]>;
Refs:=Reflections(GG);
Mats:=[rho(i):i in [g1,g2,g3,g4]];
MatsE:=[rho(i):i in Refs];
NGT:=sub<Over|Mats cat MatsE>;
T:=sub<NGT|Mats>;

// Confirm that L is a subgroup of F4 via conjugation by x:

x*l1*x^-1 in NGT and x*l2*x^-1 in NGT and x*l3*x^-1 in NGT;

// Now find those two subgroups.

LL:=sub<NGT|[x*i*x^-1:i in [l1,l2,l3]>;

// Get the complement L1 to L0 in L
L1:=Subgroups(LL:OrderEqual:=48)[1]`subgroup;
// Compute the subgroups isomorphic to L of T.L1
TL1:=sub<NGT|T,L1>;
Subs:=Subgroups(TL1:OrderEqual:=#L); #Subs eq 2;
// Then check they are conjugate.
bool:=IsConjugate(NGT,Subs[1]`subgroup,Subs[2]`subgroup); bool;

// Now build the matrix of linear relations that the trilinear form must satisfy.

mat:=[];
repeat y1:=Random(NGT); y2:=Random(NGT); until NGT eq sub<NGT|y1,y2>;
for h in [x^-1*y1*x,x^-1*y2*x] do
  for nn in [1..#seqs] do a:=seqs[nn,1]; b:=seqs[nn,2]; c:=seqs[nn,3];
    val:=[F!0:i in [1..#seqs]];
    for i in [1..NumberOfRows(h)] do if(h[a,i] ne 0) then for j in [1..NumberOfRows(h)] do if(h[b,j] ne 0) then for k in [1..NumberOfRows(h)] do
      val[Position(seqs,Sort([i,j,k]))]+:=h[a,i]*h[b,j]*h[c,k];
    end for; end if; end for; end if; end for;
    val[nn]-:=1; Append(~mat,val); delete val;
  end for;
  delete h;
end for;

repeat
  h:=x^-1*rho(Random(GG))*x;
  for iii in [1..5] do nn:=Random([1..#seqs]); a:=seqs[nn,1]; b:=seqs[nn,2]; c:=seqs[nn,3];
    val:=[F!0:i in [1..#seqs]];
    for i in [1..NumberOfRows(h)] do if(h[a,i] ne 0) then for j in [1..NumberOfRows(h)] do if(h[b,j] ne 0) then for k in [1..NumberOfRows(h)] do
      val[Position(seqs,Sort([i,j,k]))]+:=h[a,i]*h[b,j]*h[c,k];
    end for; end if; end for; end if; end for;
    val[nn]-:=1; Append(~mat,val); delete val;
  end for;
  delete h;
until Dimension(Nullspace(Transpose(Matrix(F,mat)))) eq 1;

ftest:=Nullspace(Transpose(Matrix(F,mat))).1;
"Is the trilinear form given in this document correct?";
return &and[ftest[i] eq f26[i]:i in [1..#f26]];

end function;

"The function CheckF4Form() checks that the trilinear form f26 from F4 is correct";
"The function CheckDetermination() checks that the determination of the possible conjugates into F4 is correct.";

